Acceleration of cosmic rays in presence of magnetohydrodynamic fluctuations at small scales

This work investigates the evolution of the distribution of charged particles due to the mechanism of stochastic turbulent acceleration (STA) in presence of small-scale turbulence with a mean magnetic field. STA is usually modelled as a biased random walk process in the momentum space of the non-thermal particles. This results in an advection-diffusion type transport equation for the non-thermal particle distribution function. Under quasilinear approximation, and by assuming turbulent spectra with power being available only in the sub-gyroscale range, we find that the Fokker-Planck diffusion coefficients $D_{\gamma\gamma}$ and $D_{\mu\mu}$ scale with the Lorentz factor $\gamma$ as: $D_{\gamma\gamma}\propto\gamma^{-2/3}$ and $D_{\mu\mu}\propto\gamma^{-8/3}$. We consider Alfv\`{e}n and fast waves in our calculations, and find a universal trend for the momentum diffusion coefficient irrespective of the properties of the small-scale turbulence. Such universality has already been reported regarding the spatial diffusion of the cosmic rays, and, here too, we observe a universality in the momentum diffusion coefficient. Furthermore, with the calculated transport coefficients, we numerically solve the advection-diffusion type transport equation for the non-thermal particles. We demonstrate the interplay of various mircophysical processes such as STA, synchrotron loss and particle escape on the particle distribution by systematically varying the parameters of the problem. We observe that the effect of the small-scale turbulence is more impactful for the high energy protons as compared to the electrons and such turbulence is capable of sustaining the energy of the protons from catastrophic radiative loss processes. Such a finding is novel and helps us to enhance our understanding about the hadronic emission processes that are typically considered as a competitor for the leptonic emission.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> removed.txt <==
%
%some order of magnitude estimation for the coefficients in realistic astrophysical environments can be calculated by recalling the estimate of $D_{0}$ computed earlier in this section which results in the value of $a$ as $\approx10^{15}$.
%Note that this estimation is largely dependent on the value of $\gamma_{s}$ (see Eq.~\ref{eq:coeff_mod}) and we consider $\gamma_{s}=10^{3}$.
%\textcolor{green}{The choice of $\gamma_{s}$ is very important as it reduces the value of $a$ thereby making the simulations computationally more affordable.}
}
% Simulating the evolution of the distribution function for such a large value of $a$ is difficult because it would necessitate the $\gamma_{max}$ of the numerical grid of the order of \,$\gtrsim 10^{8}$, resulting in extremely long computational time due to the CFL condition.
% As a result for academic demonstrations, following simulations consider a lower value for $a$ so that the evolution of the distribution can be captured with a numerical grid with a $\gamma_{max}$ that is comparatively smaller.
% We expect the form of the distribution function not to be affected significantly due to such choice of the coefficient values, however, the features of the distribution function would appear at a lower $\gamma$ values.}



\uwave{By comparing with the more standard opposite case where the gyro-radius of particle is
smaller than the turbulence correlation length, we find that the acceleration is relatively
less efficient when the turbulence is concentrated on small scales.}


the particle acceleration \sk{along with synchrotron loss process }
would be small as compared to other micro-physical processes such as synchrotron loss or diffusive escape.

% In the middle and in the right panel we show the evolution of the distribution function considering the same value for $a$ with $b=10^{-5}$ and $10^{-4}$.
% The high energy part of the distribution function for both the plots show a rapid decrease towards the lower energy as compared to the case with no escape.
% Such kind of evolution indicates that the high energy particles are getting escaped out of the acceleration region before cooling down significantly due to synchrotron process.

% \subsubsection{Dirac delta injection spectrum}
% \sk{Here the considered spectrum takes the following form,
% \begin{eqnarray}
%     Y_{ij}(k)=P_{1}\left(\delta_{ij}-\frac{k_{i}k_{j}}{k_{\perp}^2}\right)\delta\left(\frac{k_{\perp}}{m'k_{g}}-1\right)\delta\left(\frac{k_{||}}{m''k_{g}}-1\right)k_{\perp}^{-1},
% \end{eqnarray}
% where $k_{\perp}$ and $k_{||}$ are the perpendicular and parallel wave vector components, $P_{1}$ is the injected power; $m'k_{g}$ and $m''k_{g}$ are the respective scales where power corresponding to $k_{\perp}$ and $k_{||}$ are injected. 
% Note the difference between this spectrum with the isotropic one given by Eq.~(\ref{eq:turb_spec}), the isotropic part here corresponds to the isotropy in the plane perpendicular to $k_{||}$ and unlike the earlier one the injection of energy is happening at different scales for $k_{\perp}$ and $k_{||}$ separately, which is further governed by the value of $m'$ and $m''$ respectively.
% With such turbulence spectrum the momentum transport coefficients takes the following form (see appendix~\ref{sec:deriv_anisotropy} for derivations),
% \begin{eqnarray}
%     D_{\gamma\gamma}= \frac{\Omega_{NR}^{3}}{2c^{2}}\pi^{2}\gamma\beta_{A}^{2} P_{1}m'm''\left(1-\frac{1}{\gamma^{2}}\right)^{-1}\mathcal{R}e\left[\left\{J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}+1}^2\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right)+J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}-1}^2\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right)
%     \right .\right .
%     \\ \nonumber
%     \left.\left.
%     +2J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}+1}\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right)J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}-1}\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right) \right\}\right]
% \end{eqnarray}
% }

\subsection{Dirac delta injection spectrum}
Here the considered spectrum takes the following form,
\begin{eqnarray}
    Y_{ij}(k)=P_{1}\left(\delta_{ij}-\frac{k_{i}k_{j}}{k_{\perp}^2}\right)\delta\left(\frac{k_{\perp}}{m'k_{g}}-1\right)\delta\left(\frac{k_{||}}{m''k_{g}}-1\right)k_{\perp}^{-1},
\end{eqnarray}
where $k_{\perp}$ and $k_{||}$ are the perpendicular and parallel wave vector components, $P_{1}$ is the injected power; $m'k_{g}$ and $m''k_{g}$ are the respective scales where power corresponding to $k_{\perp}$ and $k_{||}$ are injected. 
Note the difference between this spectrum with the isotropic one given by Eq.~(\ref{eq:turb_spec}), the isotropic part here corresponds to the isotropy in the plane perpendicular to $k_{||}$ and unlike the earlier one the injection of energy is happening at different scales for $k_{\perp}$ and $k_{||}$ separately, which is further governed by the value of $m'$ and $m''$ respectively.
Such a turbulence spectrum takes the following form in the polarisation space,
\begin{itemize}
    \item $\DS R_{\mathcal{RR}} = \frac{1}{2} \frac{B_{0}^{2} V_{A}^{2}}{c^{2}}P_{1}\delta\left(\frac{k_{\perp}}{m'k_{g}}-1\right)\delta\left(\frac{k_{||}}{m''k_{g}}-1\right)k_{\perp}^{-1}$;
    \item $\DS R_{\mathcal{LL}} = \frac{1}{2} \frac{B_{0}^{2} V_{A}^{2}}{c^{2}}P_{1}\delta\left(\frac{k_{\perp}}{m'k_{g}}-1\right)\delta\left(\frac{k_{||}}{m''k_{g}}-1\right)k_{\perp}^{-1}$;
    \item $\DS R_{\mathcal{LR}} = \frac{1}{2} \frac{B_{0}^{2} V_{A}^{2}}{c^{2}}P_{1}\delta\left(\frac{k_{\perp}}{m'k_{g}}-1\right)\delta\left(\frac{k_{||}}{m''k_{g}}-1\right)k_{\perp}^{-1}e^{2\iota\psi}$;
    \item $\DS R_{\mathcal{RL}}= \frac{1}{2} \frac{B_{0}^{2} V_{A}^{2}}{c^{2}}P_{1}\delta\left(\frac{k_{\perp}}{m'k_{g}}-1\right)\delta\left(\frac{k_{||}}{m''k_{g}}-1\right)k_{\perp}^{-1}e^{-2\iota\psi}$;
\end{itemize}
With such turbulent spectrum, $D_{pp}$ takes the following form,
\begin{eqnarray}
    D_{pp}= \frac{\Omega^2\left(1-\mu^2\right)}{4}m^2c^2\frac{V_{A}^{2}}{c^{2}}P_{1}\mathcal{R}e\left[\sum_{n = -\infty}^{\infty}\int_{0}^{\infty}k_{\perp}d k_{\perp}\int_{-\infty}^{\infty} d k_{||}\int_{0}^{2\pi}d\psi \int_{0}^{\infty}dt\,\,e^{-\iota\left(k_{||}v_{||}-\omega+n\Omega\right)t}\right .
    \\ \nonumber
    \left. 
    \left\{J_{n+1}^2\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right)+J_{n-1}^2\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right)+2J_{n+1}\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right)J_{n-1}\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right) \right\}\delta\left(\frac{k_{\perp}}{m'k_{g}}-1\right)\delta\left(\frac{k_{||}}{m''k_{g}}-1\right)k_{\perp}^{-1}\right]
\end{eqnarray}
Evaluating the time and $\psi$ integration leads,
\begin{eqnarray}
    = \frac{\Omega^2\left(1-\mu^2\right)}{4}m^2c^2\frac{V_{A}^{2}}{c^{2}}P_{1}\mathcal{R}e\left[\sum_{n = -\infty}^{\infty}\int_{0}^{\infty}k_{\perp}d k_{\perp}\int_{-\infty}^{\infty} d k_{||}\int_{0}^{2\pi}d\psi \delta\left(k_{||}v_{||}-\omega+n\Omega\right)\right .
    \\ \nonumber
    \left. 
    \left\{J_{n+1}^2\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right)+J_{n-1}^2\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right)+2J_{n+1}\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right)J_{n-1}\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right) \right\}\delta\left(\frac{k_{\perp}}{m'k_{g}}-1\right)\delta\left(\frac{k_{||}}{m''k_{g}}-1\right)k_{\perp}^{-1}\right]
\end{eqnarray}
\begin{eqnarray}
    = \frac{\Omega\left(1-\mu^2\right)}{4}2\pi^{2}m^2c^2\frac{V_{A}^{2}}{c^{2}}P_{1}\mathcal{R}e\left[\int_{0}^{\infty}k_{\perp}d k_{\perp}\int_{-\infty}^{\infty} d k_{||}\left\{J_{\frac{\omega}{\Omega}-\frac{k_{||}v_{||}}{\Omega}+1}^2\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right)+J_{\frac{\omega}{\Omega}-\frac{k_{||}v_{||}}{\Omega}-1}^2\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right)\right .\right .
    \\ \nonumber
    \left.\left. +2J_{\frac{\omega}{\Omega}-\frac{k_{||}v_{||}}{\Omega}+1}\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right)J_{\frac{\omega}{\Omega}-\frac{k_{||}v_{||}}{\Omega}-1}\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right) \right\}\delta\left(\frac{k_{\perp}}{m'k_{g}}-1\right)\delta\left(\frac{k_{||}}{m''k_{g}}-1\right)k_{\perp}^{-1}\right]
\end{eqnarray}
\begin{eqnarray}
    = \frac{\Omega\left(1-\mu^2\right)}{4}2\pi^{2}m^2c^2\frac{V_{A}^{2}}{c^{2}}P_{1}m'k_{g}\mathcal{R}e\left[\int_{0}^{\infty}d k_{\perp}
    \left\{J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}+1}^2\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right)+J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}-1}^2\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right)
    \right .\right .
    \\ \nonumber
    \left.\left.
    +2J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}+1}\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right)J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}-1}\left(\frac{k_{\perp}v_{\perp}}{\Omega}\right) \right\}\delta\left(\frac{k_{\perp}}{m'k_{g}}-1\right)\right]
\end{eqnarray}
\begin{eqnarray}
    = \frac{\Omega\left(1-\mu^2\right)}{4}2\pi^{2}m^2c^2\frac{V_{A}^{2}}{c^{2}}P_{1}m'm''k_{g}^{2}\mathcal{R}e\left[\left\{J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}+1}^2\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right)+J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}-1}^2\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right)
    \right .\right .
    \\ \nonumber
    \left.\left.
    +2J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}+1}\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right)J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}-1}\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right) \right\}\right]
\end{eqnarray}
\begin{eqnarray}
    = \frac{\Omega_{NR}\left(1-\mu^2\right)}{4}2\pi^{2}m_{e}^2c^2\gamma\frac{V_{A}^{2}}{c^{2}}P_{1}m'm''\left(\frac{\Omega_{NR}}{v_{\perp}}\right)^{2}\mathcal{R}e\left[\left\{J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}+1}^2\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right)+J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}-1}^2\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right)
    \right .\right .
    \\ \nonumber
    \left.\left.
    +2J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}+1}\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right)J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}-1}\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right) \right\}\right]
\end{eqnarray}
\begin{eqnarray}
    = \frac{\Omega_{NR}^{3}}{2c^{2}}\pi^{2}m_{e}^2c^2\gamma\frac{V_{A}^{2}}{c^{2}}P_{1}m'm''\left(1-\frac{1}{\gamma^{2}}\right)^{-1}\mathcal{R}e\left[\left\{J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}+1}^2\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right)+J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}-1}^2\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right)
    \right .\right .
    \\ \nonumber
    \left.\left.
    +2J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}+1}\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right)J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}-1}\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right) \right\}\right]
\end{eqnarray}
\begin{eqnarray}
    D_{\gamma\gamma}=\frac{D_{pp}}{m_{e}^{2}c^{2}}= \frac{\Omega_{NR}^{3}}{2c^{2}}\pi^{2}\gamma\beta_{A}^{2} P_{1}m'm''\left(1-\frac{1}{\gamma^{2}}\right)^{-1}\mathcal{R}e\left[\left\{J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}+1}^2\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right)+J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}-1}^2\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right)
    \right .\right .
    \\ \nonumber
    \left.\left.
    +2J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}+1}\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right)J_{\frac{\omega}{\Omega}-\frac{m''k_{g}v_{||}}{\Omega}-1}\left(\frac{m'k_{g}v_{\perp}}{\Omega}\right) \right\}\right]
\end{eqnarray}
Similarly as before in order for this asymptotic calculation to be consistent, we need to obey the constraint that the order of the Bessel functions has to be very near to its argument.
For shear Alfv\`en waves such constraint can be mathematically represented as follows,
\begin{eqnarray}
    \frac{\gamma m''k_{g}V_{A}}{\Omega_{NR}}-\frac{\gamma m''k_{g}c\sqrt{1-\frac{1}{\gamma^{2}}}\mu}{\Omega_{NR}}-\frac{\gamma m'k_{g}c\sqrt{1-\frac{1}{\gamma^{2}}}\sqrt{1-\mu^{2}}}{\Omega_{NR}}=Q
\end{eqnarray}
Such condition will constraint the values for $\mu$ so that not the whole $\mu$ range would correspond to the calculation of pitch-angle averaged momentum diffusion coefficient, $\xi$.
The range for $\mu$ integration can be found in the following way:
The constraint can be written in the following way,
\begin{eqnarray*}
    \DS \Tilde{A}\mu^{2}-\Tilde{B}\mu+\Tilde{C}=0, \qquad\text{with}
\end{eqnarray*}
\begin{eqnarray}
    \Tilde{A}=\left(\gamma m''\right)^{2}+\left(Q+m'\gamma\right)^{2},\qquad \Tilde{B}=2\frac{\gamma m''\beta_{A}}{\sqrt{1-\frac{1}{\gamma^{2}}}}\gamma m'',\qquad \Tilde{C}=\left(\frac{\gamma m''\beta_{A}}{\sqrt{1-\frac{1}{\gamma^{2}}}}\right)^{2}-\left(Q+m'\gamma\right)^{2}.
\end{eqnarray}
Following this the pitch-angle averaged momentum diffusion becomes,
\begin{eqnarray}
    \xi_{DAn} = \frac{c^{2}}{\Omega_{NR}^{3}P_{1}}\int_{\mathcal{G}_{min}}^{\mathcal{G}_{max}}D_{\gamma\gamma}d\mu,
\end{eqnarray}
where 

Small-scale turbulence is considered to be the major scattering agent of non-thermal CR particles in the vicinity of the relativistic shock waves for efficient Fermi acceleration \citep{lemoine_2006b}.
Theoretical and numerical estimations have shown that a weakly magnetized upstream region cause intense small-scale turbulence in the downstream \citep{plotnikov_2011}, which can provide efficient scattering to these CR particles, further helping them to complete enough Fermi-cycles for sufficient acceleration.
These kinds of scenarios give rise to a power-law-like particle spectrum right at the shock front; however, as the particles leave the shock and move further downstream, this small-scale turbulence could act as an agent to energize CR particles via stochastic turbulent acceleration. 
Such second order turbulent acceleration has been examined for the case of downstream turbulence of parallel relativistic shock \citep{virtanen_2005} considering resonant scattering of the particles with the turbulent waves, typical for low rigidity particles ($R_{l}<l_{c}$) and concluded that the second order mechanism might have significant impact on the further evolution of the particle spectrum.
As discussed earlier in this section, the downstream turbulence of the relativistic shocks is required to be of small-scale nature in order for efficient shock acceleration to happen, and resonant scattering of the particles could give rise to an overestimation of the effects on the particle spectrum (see Fig.\ref{fig:compare}). 
This work, for the first time, considers the situation of stochastic turbulent acceleration of the non-thermal CRs in the presence of small-scale downstream turbulence with no power available at the resonant scale, which would give more realistic estimation of the effect of stochastic acceleration on the non-thermal particle spectrum as it gets transported to further downstream.
The present work uses QLT, which is applicable for the weak turbulence scenario, to compute the momentum diffusion coefficients.
Such a scenario can be envisage in the relativistic shocks with large upstream magnetization. 
While the relativistic shocks with strongly magnetised upstream are not favourable for efficient shock acceleration of the CRs, they provide a system relevant for studying the turbulent acceleration in the downstream.
Moreover, the small-scale turbulence in the downstream region experiences rapid decay \citep{chang_2008,lemoine_2013,warren_2021}, thereby with time it will provide a scenario when $\delta b<B_{0}$ is achieved and transport coefficient computed via QLT can be applied. 


The regime that we have explored in this work is also known as ``Ballistic Regime" \citep{reichherzer_2022} as in this regime the parallel transport of the charged particles gets very minimally affected.
Such a regime becomes effective while describing the transport of particles with the highest energies, near the Hillas limit, and at early times of acceleration.
Recently, transport of particle in the ``Ballistic Regime" has been attributed while explaining the spectral energy distributions and light-curves of this high-energy emission from Blazars \citep{tjus_2022a,tjus_2022b}.
\cite{tjus_2022a} defined an energy limit for the cosmic ray particles as $E\gtrsim 5l_{c}cqB_{0}/2\pi$ above which the particle is expected to follow ``Ballastic'' transport.
The work presented in this paper would be relevant for studying the acceleration of the CRs following such transport regime.

% \subsubsection{Origin of non-thermal seed particle in galaxy cluster}
% On the other hand, for strongly magnetised upstream, the turbulence in the downstream becomes weak and not favourable for efficient shock acceleration of the CRs.
% Such an argument is based on the low scattering efficiency of the downstream turbulence due to its low turbulence level.
% However, such weak, small-scale turbulence in the downstream can act as an energising agent for the CRs to prevent the energy loss that those non-thermal particles suffers due to radiative cooling.
% It has also been observed through relativistic MHD simulation that an inhomogeneous, moderately magnetized upstream could lead to a small-scale turbulent dynamo mechanism in the downstream, which would amplify the downstream magnetic field.
% To understand the acceleration of non-thermal charged particles in such a dynamo-mediated medium, this study would be highly relevant. 
% Small-scale turbulence is considered to be an efficient scatter-er of non-thermal CR particles 
% can be observed in the vicinity of relativistic shocks. 
% As such, shocks are incapable of accelerating particles whose Larmour radius is smaller than the correlation length of the turbulence \citep{lemoine_2006b}.
% The Fermi process becomes inoperative in the limit of large coherence length (when compared to the typical Larmor radius) since the cycle time becomes smaller than a coherence time, hence the field is effectively regular and superluminal on a typical Fermi cycle. 
% Conversely, the Fermi process will be operative provided either of the above inequalities is fulfilled since the memory of the initial conditions at shock crossing is then erased by pitch-angle diffusion in the short-scale turbulence \citep[see section 2.2 of][]{pelletier_2009}.
% Also, our analysis (using quasi-liner theory) is focused towards low turbulence level or $\delta B/B\ll1$, which can be observed at perpendicular shocks \citep{begelman_1990,lemoine_2006a}. 
% \cite{niemiec_2004} did test particle simulations with a range of upstream turbulence levels or $\delta B/B$; however, their focus was to construct the particle spectrum due to shock acceleration.
% Nevertheless, in the upstream of the relativistic shocks, the details of particle transport are probably not crucial as the shock wave overtakes the particle before this latter has had time to scatter efficiently \citep[see the introduction of][]{lemoine_2006a}.
% This observation implies that we need to search for a system where the condition $\delta B/B\ll1$ can be satisfied in the downstream of the shock. 
% \cite{mizuno_2014} studied the amplification of the magnetic field in the post-shock or downstream region due to an inhomogeneous pre-shock or upstream medium in a 2D relativistic environment. 
% Their study shows that with increasing magnetization $\sigma$ in the upstream, the magnetic field amplification reduces, while with the lower value of $\sigma$ in the upstream, they found evidence of significant enhancement of the magnetic field. 
% Such enhancement in the downstream region due to low $\sigma$ is observed to be due to a small-scale dynamo mechanism. 
% In \cite{pelletier_2009}, downstream amplification of various MHD-related instabilities are calculated and confirmed that up to linear order analysis of those instabilities, the amplification comes out of the order of $\delta B/B\sim1$ which is very small to induce Fermi shock acceleration to the CR particles.
% Further, in \cite{Lemoine_2009}, similar kinds of calculations were performed but for kinetic instabilities and observed that Weibel or filamentation instabilities in the shock pre-cursor could induce intense small-scale turbulence in the downstream, which could efficiently accelerate CRs via diffusive shock acceleration (DSA) \citep[see][also]{lemoine_2014}.


\st{we find} \sk{for galaxy cluster environment considering an averaged magnetic field of $10\,\mu$G and $\beta_{A}=9\times 10^{-4}$ \citep{petrosian_2001}, $D_{0}\approx 3\times 10^{-6}$ ($D_{0}\approx 10^{-9}$) implying $a=10^{13}$ ($a\approx 10^{20}$).
Furthermore for relativistic shocks considering a magnetic field of $1\,$mG \citep{virtanen_2005} and $\beta_{A}=9\times 10^{-2}$, we find $D_{0}\approx 1.2\times 10^{-3}$ ($D_{0}\approx 10^{-6}$) implies $a\approx 10^{12}$ ($a\approx 10^{19}$).
In all the above estimations we consider $m'=10^{5}$, $\gamma_{s}=1$ and $c_{0}=1.2\times 10^{-9}$ ($c_{0}=2.08\times 10^{-18}$) for electron (proton).
Further with such parameters we can also estimate the scale at which we consider the turbulence to be injected; for example for the cluster environment as described above the value of $k_{g}$ can be estimated following $k_{g}=\Omega_{NR}/c=eB_{0}/\left(m_{e}c^{2}\right)\approx5.86\times 10^{-9}\,\text{cm}^{-1}$ ($3.19\times 10^{-12}\,\text{cm}^{-1}$) which corresponds to a scale of turbulence injection at $(m'k_{g})^{-1}\approx 1.7\times 10^{3}$\,cm ($\approx 31.34$\,km) for electrons and similarly for relativistic shocks the injection scale corresponds to $\approx 17$\,cm ($\approx .31$\,km) for electrons (protons).
Further note that with such injection scales we study the effect on the relativistic electrons (protons) whose gyro-radius corresponds to a scale of $k_{g}^{-1}\approx 1.7\times10^{8}\gamma$\,cm ($\approx 3.13\times 10^{11} \gamma$\, cm) for cluster environment and $\approx 1.7\times10^{6}\gamma$\,cm ($\approx 3.13\times 10^{9}\gamma$\,cm) for relativistic shocks.}
\st{$a\approx 10^{15}$, where $\gamma_{s}=10^3$ is chosen to scale the Lorentz factor $\gamma$ for computational purposes; see appendix \ref{sec:transport} for more details.}

% However, downstream turbulence of relativistic shocks needs to be small-scale in nature for efficient shock acceleration to occur. 
% Such a scenario can be envisaged in relativistic shocks with large upstream magnetization.

% Although relativistic shocks with strongly magnetized upstream regions are not conducive to efficient shock acceleration of the CRs, they provide a relevant system for studying turbulent acceleration in the downstream region. 
%Moreover, the small-scale turbulence in the downstream region experiences rapid decay \citep{chang_2008,lemoine_2013,warren_2021}, leading to a scenario in which $\delta b<B_{0}$ is achieved with time, allowing transport coefficients computed via QLT to be applied.


% by considering the magnetostatic slab turbulence spectrum for the magnetic field correlation \citep[see Eq.~2.13 and 4.33 of][]{shalchi_2020}.
% It should be noted that the isotropic monochromatic turbulence injection spectrum considered in the current work is fundamentally different from the anisotropic slab turbulence spectrum, which might be the reason behind the difference between the parallel diffusion coefficients.}
